On Stronger Computational Separations Between Multimodal and Unimodal Machine Learning

Recently, multimodal machine learning has enjoyed huge empirical success (e.g. GPT-4). Motivated to develop theoretical justification for this empirical success, Lu (NeurIPS '23, ALT '24) introduces a theory of multimodal learning, and considers possible \textit{separations} between theoretical models of multimodal and unimodal learning. In particular, Lu (ALT '24) shows a computational separation, which is relevant to \textit{worst-case} instances of the learning task. In this paper, we give a stronger \textit{average-case} computational separation, where for ``typical'' instances of the learning task, unimodal learning is computationally hard, but multimodal learning is easy. We then question how ``natural'' the average-case separation is. Would it be encountered in practice? To this end, we prove that under basic conditions, any given computational separation between average-case unimodal and multimodal learning tasks implies a corresponding cryptographic key agreement protocol. We suggest to interpret this as evidence that very strong \textit{computational} advantages of multimodal learning may arise \textit{infrequently} in practice, since they exist only for the ``pathological'' case of inherently cryptographic distributions. However, this does not apply to possible (super-polynomial) \textit{statistical} advantages.

==> reviews.txt <==
Official Review of Submission2557 by Reviewer YUxQ
Official ReviewReviewer YUxQ14 Mar 2024, 16:08 (modified: 21 Mar 2024, 08:16)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer YUxQRevisions
Summary:
This paper studies average-case computational separation between multimodal and unimodal learning. The authors use techniques from cryptography to show that there exists some task that can be learned in the multimodal setting while being hard for unimodal learning. On the other hand, they also show that any separating task can be used to implement a cryptographic key agreement protocol, suggesting that this separation may not naturally happen in practice.

Strengths And Weaknesses:
Strengths:

The presentation is clear.
The connection between multimodal learning and cryptography exploited in this paper is novel.
The average-case separation is a decent improvement upon previous results.
Deriving a key agreement protocol from the separation is a cool idea, and the interpretation of this result (computational separation may arise only infrequently in practice) is also interesting.
Weakness:

My main concern is the relationship between this paper and practical machine learning. This paper looks more like a pure TCS paper. First, the construction in Sec. 3 is a little bit too unnatural and is designed so that results from cryptography can be applied. Also, as mentioned by the authors, the separation here is polynomial vs super-polynomial, while it might be more reasonable to expect a polynomial separation in practice. Theorem 1.3 only says that given a polynomial vs super-polynomial separation, it is possible to construct a KA. Hence, it is not entirely fair to say multimodal learning has no computational advantage over unimodal learning.

Typos:

line 186: 
 is used to denote the probability mapping while 
 is used in all other places.
line 211, 205: 
 should be outside the expectation
line 196: "define identify"
line 273: the sentence "... where b' is such that ..."
Questions:
(I am not familiar with the literature of cryptography.) Do you think it is possible to prove results similar to Theorem 1.3 given only a polynomial separation?

Limitations:
This work is mostly theoretical, and I cannot see any potential negative societal impact of this work.

Ethics Flag: No
Soundness: 3: good
Presentation: 3: good
Contribution: 3: good
Rating: 6: Weak Accept: Technically solid, moderate-to-high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
Confidence: 2: You are willing to defend your assessment, but it is quite likely that you did not understand the central parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes


====================================================
====================================================


Official Review of Submission2557 by Reviewer fgzP
Official ReviewReviewer fgzP12 Mar 2024, 17:27 (modified: 21 Mar 2024, 08:16)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer fgzPRevisions
Summary:
This paper studies computational separations between learning with multimodal (really, bimodal) data and unimodal data. The paper presents the problems of bimodal and unimodal PAC-kearning, and presents two results: the first known ``average-case’’ computational separation between multimodal and unimodal learning, and a result showing that if there is a poly-time computational separation between a bimodal task and its corresponding unimodal task, then a cryptographic key agreement (KA) protocol can be constructed using the bimodal task, which suggests that there is no poly-time computational separation for natural tasks.

Strengths And Weaknesses:
Strengths

The paper addresses an important question raised by the recent successes of models trained on multimodal data — determining whether there really is a benefit to training on multimodal data rather than unimodal.
The results are novel and possibly impactful.
The theoretical analysis is rigorous and for the most part, well-formulated. I skimmed the proofs and did not notice and any mistakes.
The intuition given for the results is helpful.
Weaknesses

Perhaps I am missing something, but I am not convinced that one-sided computational separation is meaningful. It seems to me that to show meaningful separation from multimodal learning, the negative result for unimodal learning should allow the unimodal learner to learn from either the task defined by 
 or 
, rather than only 
 as in the paper. Otherwise, it may be the case that the multimodal learner is really a unimodal learner that collects all its information from 
 and ignores 
. This could be ruled out if the mapping from 
 preserves all information from 
, but this is not assumed, and in fact contradicts the mode heterogeneity intuition.
Again, I may be missing something, but the claimed ``average case’’ result seems fishy to me when the considered meta-distribution consists of a singleton distribution over mappings. I believe it would be helpful to the reader to define what the analogous worst case setting would be (worst case over what) to show that the average case really is harder to prove.
The statement in the conclusion that ``KA does not follow from any average case statistical separation’’ is not supported, which weakens that paper’s message that the advantage of multimodal data over unimodal data is statistical rather than computational.
As admitted in the paper, the data distributions considered in the separation result are not reminiscent of practice. Granted, it is likely a useful first step to show separations between multimodal and unimodal learning in {\em any} setting, nevertheless, the results would be more impactful if they considered more realistic distributions.
From my understanding, the statement of Theorem 1.3 is not quite consistent with its interpretation. A more accurate statement of the result would be: “For any bimodal task, if a poly-time separation exists from the corresponding unimodal task, then this bimodal task can be used to construct a cryptographic KA protocol.”
Minor notes

In the LPN definition, it should be clarified why 
 is a function of 
 and 
 (and likewise for 
 later in the paper).
There are a significant number of typos.
The population loss should be defined as a function of 
.
In the Related Works, when mentioning that other works make strong distributional assumptions, it would be helpful to mention what those assumptions are and why they are strong.
Questions:
Why can't the bi- (multi-) modal learning problem be formulated as a multi-task learning problem, from which existing results on multi-task PAC learning can be applied?

Limitations:
Yes

Ethics Flag: No
Soundness: 3: good
Presentation: 2: fair
Contribution: 2: fair
Rating: 4: Borderline reject: Technically solid paper where reasons to reject, e.g., limited evaluation, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes


====================================================
====================================================


Official Review of Submission2557 by Reviewer zaVe
Official ReviewReviewer zaVe19 Feb 2024, 14:12 (modified: 21 Mar 2024, 08:16)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer zaVeRevisions
Summary:
This paper studies computational separation between multimodal and unimodal learning. Via an interesting connection to cryptography, this paper obtains two strong results on the computational separation.

The construction of the previous work of Lu is pathological, in that the computational separation holds only for "worst-case" instances. The first result of this paper is a computational separation that holds for "average-case" instances of the learning problem, based on a reduction to learning parities with noise, a classic technique in proving computational separations for many learning problems. This result confirms the existence of unimodal problem computational harder than its multimodal counterpart in a more realistic sense.

The second result of this paper attacks this problem from the other direction, showing that any learning problem with a computational separation inherently embeds a cryptographic key agreement protocol. This striking result suggests that such computational separation is unlikely to happen in practice, since it's unnatural for real-world data to be “cryptographic”.

I believe this paper provides not only interesting theoretical results, but more importantly, insights that might be useful for practice.

Strengths And Weaknesses:
Strengths

The studied problem is important. Multimodality is playing a crucial role in recent success of LLMs, while our theoretical understanding about its benefits is very limited.

The results are solid, for they not only improve previous works, but also reveal an inherent property of computational separations.

The techniques are interesting. It's nice to see an elegant connection between machine learning and cryptography.

The conceptual message conveyed by this paper is potentially useful for guiding practical multimodal learning.

The paper is well-written and easy-to-follow.

Weaknesses

I don't find any major weakness of this paper. A suggestion for the authors is to elaborate a bit more on the background of LPN, since it's a classic technique in proving computational separations for many learning problems (Blum, Kalai, Wasserman, STOC 2000). It's also useful for the readers from the ML community who might not be experts in cryptography.

A typo in line 34: it's should be its.

Questions:
NA

Limitations:
The authors have adequately discussed limitations in the paper.

Ethics Flag: No
Soundness: 4: excellent
Presentation: 4: excellent
Contribution: 4: excellent
Rating: 9: Very Strong Accept: Technically flawless paper with groundbreaking impact on at least one area of AI/ML and excellent impact on multiple areas of AI/ML, with flawless evaluation, resources, and reproducibility, and no unaddressed ethical considerations.
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes

==> todo.txt <==
1. Finish proof of security of BA. Need to show that hybrids implies randomized predictor.
Done

2. Prove hardness of unimodal learning with LPN assumption. Need to introduce decisional LPN assumption and pseudo randomness, say that there is a search to decision reducuction in polynomial time.
Done

3. Write sketch and intuition for bit agreement protocol
Done

4. Add related work, as in Lu works.
Done

5. Concluding remarks
